Discrete Distribution Networks

We introduce a novel generative model, the Discrete Distribution Networks (DDN), that approximates data distribution using hierarchical discrete distributions. We posit that since the features within a network inherently capture distributional information, enabling the network to generate multiple samples simultaneously, rather than a single output, may offer an effective way to represent distributions. Therefore, DDN fits the target distribution, including continuous ones, by generating multiple discrete sample points. To capture finer details of the target data, DDN selects the output that is closest to the Ground Truth (GT) from the coarse results generated in the first layer. This selected output is then fed back into the network as a condition for the second layer, thereby generating new outputs more similar to the GT. As the number of DDN layers increases, the representational space of the outputs expands exponentially, and the generated samples become increasingly similar to the GT. This hierarchical output pattern of discrete distributions endows DDN with unique properties: more general zero-shot conditional generation and 1D latent representation. We demonstrate the efficacy of DDN and its intriguing properties through experiments on CIFAR-10 and FFHQ. The code is available at https://discrete-distribution-networks.github.io/

==> fig/2d-density/KL.gen0.046_gt0.083.txt <==
/home/yanglei/junk/ddn_toy_exp/bin100_k10000_itern50000_batch2/
ddn-density-256:
	gen:js=1.22%, kl=0.0458023256573637, tv=0.08404054313598502, hellinger=0.09581107484453395
	gt:js=3.17%, kl=0.0830176336799176, tv=0.14696337852022248, hellinger=0.15700764567392717



==> fig/2d-density/KL.gen0.106_gt0.207.txt <==
/home/yanglei/junk/ddn_toy_exp/bin100_k10000_itern50000_batch2/
two-sprials:
	gen:js=4.06%, kl=0.10639581961015425, tv=0.14250617567496146, hellinger=0.18489700909519582
	gt:js=8.13%, kl=0.20746314097249177, tv=0.226525495019772, hellinger=0.2612067394185487



==> fig/2d-density/KL.gen0.124_gt0.291.txt <==
/home/yanglei/junk/ddn_toy_exp/bin100_k10000_itern50000_batch2/
QR-code-DDNs:
	gen:js=4.27%, kl=0.12442902554140234, tv=0.17777008778940914, hellinger=0.18326191879192413
	gt:js=11.86%, kl=0.29051230159281105, tv=0.2863344203203911, hellinger=0.3206323944575378



==> fig/2d-density/KL.gen0.141_gt0.243.txt <==
/home/yanglei/junk/ddn_toy_exp/bin100_k10000_itern50000_batch2/
blurs:
	gen:js=5.37%, kl=0.14104623691279583, tv=0.1519612652337545, hellinger=0.2184553117102125
	gt:js=9.84%, kl=0.24282252918962685, tv=0.24172215675030811, hellinger=0.2930083013470639



==> fig/2d-density/no.split-KL.gen23.919_gt0.206.txt <==
/home/yanglei/junk/ddn_toy_exp/bin100_k10000_itern50000_batch2_no.split/
QR-code-DDNs:
	gen:js=33.73%, kl=15.787020874080492, tv=0.47657188312403964, hellinger=0.5674353665979672
	gt:js=11.74%, kl=0.28597287714169717, tv=0.28210214588101057, hellinger=0.31960438385966156

blurs:
	gen:js=49.00%, kl=30.337418344923027, tv=0.6514648804698159, hellinger=0.6706433101934611
	gt:js=10.02%, kl=0.24667005840398432, tv=0.2398551545950079, hellinger=0.29608149101567177

ddn-density-256:
	gen:js=63.28%, kl=29.360184000961222, tv=0.8007423074346205, hellinger=0.7596071818425102
	gt:js=3.16%, kl=0.08167452902602836, tv=0.14381391562632603, hellinger=0.15779104470577757

two-sprials:
	gen:js=49.49%, kl=20.190332324771077, tv=0.6634308658821946, hellinger=0.6749520556058641
	gt:js=8.44%, kl=0.2116625093903983, tv=0.23033795207641633, hellinger=0.26729382817872793


